State-of-the-Art Quantum Chemistry Meets Variable Reaction Coordinate Transition State Theory to Solve the Puzzling Case of the H2S + Cl System

The atmospheric reaction of H$_2$S with Cl has been reinvestigated to check if, as previously suggested, only explicit dynamical computations can lead to an accurate evaluation of the reaction rate because of strong recrossing effects and the breakdown of the variational extension of transition state theory. For this reason, the corresponding potential energy surface has been thoroughly investigated, thus leading to an accurate characterization of all stationary points, whose energetics has been computed at the state of the art. To this end, coupled-cluster theory including up to quadruple excitations has been employed, together with the extrapolation to the complete basis set limit and also incorporating core-valence correlation, spin-orbit, and scalar relativistic effects as well as diagonal Born-Oppenheimer corrections. This highly accurate composite scheme has also been paralleled by less expensive yet promising computational approaches. Moving to kinetics, variational transition state theory and its variable reaction coordinate extension for barrierless steps have been exploited, thus obtaining a reaction rate constant (8.16 x 10$^{-11}$ cm$^3$ molecule$^{-1}$ s$^{-1}$ at 300 K and 1 atm) in remarkable agreement with the experimental counterpart. Therefore, contrary to previous claims, there is no need to invoke any failure of the transition state theory, provided that sufficiently accurate quantum-chemical computations are performed. The investigation of the puzzling case of the H$_2$S + Cl system allowed us to present a robust approach for disclosing the thermochemistry and kinetics of reactions of atmospheric and astrophysical interest.

==> SI/imactint.dat <==
-2875 32.172892
-2874 32.144386
-2873 32.118688
-2872 32.092188
-2871 32.065239
-2870 32.036054
-2869 32.009566
-2868 31.984226
-2867 31.963638
-2866 31.938160
-2865 31.916402
-2864 31.886419
-2863 31.864216
-2862 31.834232
-2861 31.807367
-2860 31.784998
-2859 31.757309
-2858 31.735833
-2857 31.705800
-2856 31.683633
-2855 31.654454
-2854 31.630251
-2853 31.601701
-2852 31.577348
-2851 31.554527
-2850 31.526769
-2849 31.502783
-2848 31.474426
-2847 31.447290
-2846 31.421098
-2845 31.396412
-2844 31.372141
-2843 31.345522
-2842 31.322525
-2841 31.302251
-2840 31.276827
-2839 31.250861
-2838 31.228395
-2837 31.207595
-2836 31.180451
-2835 31.154817
-2834 31.131917
-2833 31.106779
-2832 31.082240
-2831 31.057680
-2830 31.037641
-2829 31.011160
-2828 30.991041
-2827 30.962399
-2826 30.939063
-2825 30.912562
-2824 30.886591
-2823 30.862888
-2822 30.840249
-2821 30.814895
-2820 30.790254
-2819 30.767269
-2818 30.741040
-2817 30.717467
-2816 30.691105
-2815 30.666709
-2814 30.647240
-2813 30.626321
-2812 30.605642
-2811 30.581359
-2810 30.557578
-2809 30.535737
-2808 30.512270
-2807 30.487973
-2806 30.463688
-2805 30.444882
-2804 30.422319
-2803 30.397638
-2802 30.374334
-2801 30.347895
-2800 30.326366
-2799 30.302150
-2798 30.278589
-2797 30.254099
-2796 30.234267
-2795 30.209238
-2794 30.185465
-2793 30.163585
-2792 30.139506
-2791 30.116732
-2790 30.092618
-2789 30.069756
-2788 30.045176
-2787 30.022612
-2786 30.003770
-2785 29.983299
-2784 29.962733
-2783 29.941681
-2782 29.920048
-2781 29.894587
-2780 29.875438
-2779 29.852515
-2778 29.828554
-2777 29.806157
-2776 29.786344
-2775 29.762704
-2774 29.745787
-2773 29.722995
-2772 29.698737
-2771 29.674457
-2770 29.653691
-2769 29.627023
-2768 29.607443
-2767 29.581429
-2766 29.559948
-2765 29.537365
-2764 29.514936
-2763 29.495493
-2762 29.469766
-2761 29.450063
-2760 29.425223
-2759 29.401833
-2758 29.378620
-2757 29.355503
-2756 29.337174
-2755 29.318510
-2754 29.299966
-2753 29.278934
-2752 29.256950
-2751 29.236213
-2750 29.216799
-2749 29.193063
-2748 29.173583
-2747 29.147962
-2746 29.130688
-2745 29.106846
-2744 29.083019
-2743 29.062919
-2742 29.044209
-2741 29.020985
-2740 28.998396
-2739 28.979968
-2738 28.957293
-2737 28.932190
-2736 28.910018
-2735 28.889525
-2734 28.864858
-2733 28.843087
-2732 28.821967
-2731 28.802803
-2730 28.780803
-2729 28.759522
-2728 28.739956
-2727 28.714447
-2726 28.697801
-2725 28.676523
-2724 28.655167
-2723 28.635301
-2722 28.615879
-2721 28.593106
-2720 28.570175
-2719 28.553126
-2718 28.534293
-2717 28.511840
-2716 28.491209
-2715 28.470952
-2714 28.449830
-2713 28.429845
-2712 28.405845
-2711 28.382342
-2710 28.363713
-2709 28.339898
-2708 28.321431
-2707 28.300067
-2706 28.281040
-2705 28.259796
-2704 28.238291
-2703 28.219018
-2702 28.196277
-2701 28.175199
-2700 28.152172
-2699 28.133237
-2698 28.111698
-2697 28.088840
-2696 28.070786
-2695 28.051400
-2694 28.030833
-2693 28.011452
-2692 27.993084
-2691 27.975434
-2690 27.954129
-2689 27.935007
-2688 27.915113
-2687 27.892860
-2686 27.876168
-2685 27.852433
-2684 27.834519
-2683 27.811027
-2682 27.789341
-2681 27.768723
-2680 27.745887
-2679 27.726422
-2678 27.708117
-2677 27.689771
-2676 27.670306
-2675 27.649425
-2674 27.628545
-2673 27.610209
-2672 27.585743
-2671 27.567839
-2670 27.546413
-2669 27.522458
-2668 27.501881
-2667 27.483798
-2666 27.464347
-2665 27.446307
-2664 27.424592
-2663 27.410351
-2662 27.391612
-2661 27.374849
-2660 27.356325
-2659 27.336973
-2658 27.318176
-2657 27.296199
-2656 27.275311
-2655 27.255231
-2654 27.233024
-2653 27.213237
-2652 27.194593
-2651 27.172101
-2650 27.155057
-2649 27.133065
-2648 27.112923
-2647 27.095044
-2646 27.075579
-2645 27.056870
-2644 27.037590
-2643 27.016194
-2642 26.997152
-2641 26.975107
-2640 26.955235
-2639 26.935942
-2638 26.914018
-2637 26.894172
-2636 26.871482
-2635 26.856057
-2634 26.837794
-2633 26.818905
-2632 26.800780
-2631 26.784601
-2630 26.767323
-2629 26.747836
-2628 26.729790
-2627 26.710679
-2626 26.695794
-2625 26.672839
-2624 26.656510
-2623 26.633420
-2622 26.613522
-2621 26.594964
-2620 26.575866
-2619 26.552992
-2618 26.532812
-2617 26.516892
-2616 26.495857
-2615 26.474373
-2614 26.456744
-2613 26.438374
-2612 26.421919
-2611 26.401512
-2610 26.381900
-2609 26.364038
-2608 26.343266
-2607 26.323355
-2606 26.301983
-2605 26.283098
-2604 26.265411
-2603 26.247338
-2602 26.229296
-2601 26.209740
-2600 26.193718
-2599 26.173448
-2598 26.154372
-2597 26.135760
-2596 26.117317
-2595 26.100206
-2594 26.084155
-2593 26.066202
-2592 26.046992
-2591 26.028081
-2590 26.011874
-2589 25.990792
-2588 25.973088
-2587 25.955503
-2586 25.934422
-2585 25.912137
-2584 25.892489
-2583 25.877743
-2582 25.856952
-2581 25.836471
-2580 25.816828
-2579 25.796521
-2578 25.777820
-2577 25.761102
-2576 25.742007
-2575 25.724817
-2574 25.705579
-2573 25.686810
-2572 25.672538
-2571 25.652978
-2570 25.637287
-2569 25.621224
-2568 25.600125
-2567 25.585647
-2566 25.565896
-2565 25.550772
-2564 25.531989
-2563 25.513569
-2562 25.491117
-2561 25.472392
-2560 25.455409
-2559 25.439699
-2558 25.423306
-2557 25.406257
-2556 25.387734
-2555 25.371461
-2554 25.352293
-2553 25.333878
-2552 25.318249
-2551 25.297547
-2550 25.280623
-2549 25.259323
-2548 25.243468
-2547 25.224711
-2546 25.206268
-2545 25.185867
-2544 25.167276
-2543 25.150233
-2542 25.131269
-2541 25.112211
-2540 25.091650
-2539 25.073806
-2538 25.060178
-2537 25.045928
-2536 25.031768
-2535 25.016247
-2534 25.000114
-2533 24.983706
-2532 24.965040
-2531 24.947943
-2530 24.933101
-2529 24.913352
-2528 24.898358
-2527 24.880428
-2526 24.860882
-2525 24.844788
-2524 24.825293
-2523 24.808756
-2522 24.791228
-2521 24.770740
-2520 24.751826
-2519 24.731990
-2518 24.716226
-2517 24.696927
-2516 24.680489
-2515 24.665633
-2514 24.648172
-2513 24.631479
-2512 24.615952
-2511 24.596863
-2510 24.579380
-2509 24.562130
-2508 24.542839
-2507 24.524217
-2506 24.508891
-2505 24.488475
-2504 24.476307
-2503 24.458139
-2502 24.440568
-2501 24.425288
-2500 24.409491
-2499 24.391587
-2498 24.375803
-2497 24.358029
-2496 24.340522
-2495 24.325032
-2494 24.310211
-2493 24.295070
-2492 24.278633
-2491 24.261762
-2490 24.246566
-2489 24.227329
-2488 24.213036
-2487 24.195891
-2486 24.176916
-2485 24.159733
-2484 24.142474
-2483 24.125301
-2482 24.107821
-2481 24.090631
-2480 24.075126
-2479 24.057809
-2478 24.040081
-2477 24.020920
-2476 24.004900
-2475 23.987438
-2474 23.968184
-2473 23.950343
-2472 23.932375
-2471 23.913977
-2470 23.897735
-2469 23.884205
-2468 23.870594
-2467 23.854932
-2466 23.841806
-2465 23.826624
-2464 23.811348
-2463 23.793962
-2462 23.776127
-2461 23.763192
-2460 23.744034
-2459 23.728297
-2458 23.713254
-2457 23.696827
-2456 23.680018
-2455 23.661242
-2454 23.643684
-2453 23.627758
-2452 23.611000
-2451 23.592615
-2450 23.576405
-2449 23.559533
-2448 23.540535
-2447 23.523238
-2446 23.508703
-2445 23.494304
-2444 23.477653
-2443 23.461710
-2442 23.445597
-2441 23.429383
-2440 23.412906
-2439 23.398354
-2438 23.379708
-2437 23.365198
-2436 23.345972
-2435 23.331343
-2434 23.310877
-2433 23.296759
-2432 23.281781
-2431 23.267150
-2430 23.251816
-2429 23.235793
-2428 23.220375
-2427 23.203115
-2426 23.189533
-2425 23.172607
-2424 23.155571
-2423 23.137305
-2422 23.120376
-2421 23.107811
-2420 23.093105
-2419 23.075695
-2418 23.060632
-2417 23.045503
-2416 23.029286
-2415 23.012683
-2414 22.997368
-2413 22.980655
-2412 22.965025
-2411 22.950001
-2410 22.934134
-2409 22.915542
-2408 22.899447
-2407 22.882609
-2406 22.865832
-2405 22.848124
-2404 22.834029
-2403 22.816551
-2402 22.798955
-2401 22.782969
-2400 22.765142
-2399 22.746786
-2398 22.730480
-2397 22.716491
-2396 22.701954
-2395 22.689951
-2394 22.675370
-2393 22.661685
-2392 22.644907
-2391 22.630609
-2390 22.618568
-2389 22.604072
-2388 22.586222
-2387 22.569334
-2386 22.554831
-2385 22.537898
-2384 22.521416
-2383 22.506066
-2382 22.491326
-2381 22.475824
-2380 22.457159
-2379 22.441550
-2378 22.424673
-2377 22.408995
-2376 22.392022
-2375 22.375078
-2374 22.358502
-2373 22.342959
-2372 22.326331
-2371 22.308048
-2370 22.292326
-2369 22.276300
-2368 22.260605
-2367 22.244603
-2366 22.229617
-2365 22.215445
-2364 22.198740
-2363 22.183206
-2362 22.166762
-2361 22.152276
-2360 22.136093
-2359 22.122976
-2358 22.108254
-2357 22.094024
-2356 22.078901
-2355 22.066151
-2354 22.046694
-2353 22.033190
-2352 22.017919
-2351 22.004375
-2350 21.986304
-2349 21.970381
-2348 21.952371
-2347 21.936824
-2346 21.921932
-2345 21.904891
-2344 21.889380
-2343 21.872688
-2342 21.856290
-2341 21.839742
-2340 21.824039
-2339 21.811528
-2338 21.794292
-2337 21.781822
-2336 21.764317
-2335 21.751732
-2334 21.733612
-2333 21.719159
-2332 21.702149
-2331 21.687484
-2330 21.670728
-2329 21.654000
-2328 21.638724
-2327 21.621609
-2326 21.608215
-2325 21.589584
-2324 21.572805
-2323 21.556500
-2322 21.544436
-2321 21.528157
-2320 21.515465
-2319 21.498552
-2318 21.485551
-2317 21.469739
-2316 21.452838
-2315 21.436917
-2314 21.423063
-2313 21.405522
-2312 21.390261
-2311 21.376801
-2310 21.366235
-2309 21.350548
-2308 21.335117
-2307 21.321043
-2306 21.304104
-2305 21.291309
-2304 21.273939
-2303 21.260983
-2302 21.243287
-2301 21.229872
-2300 21.210046
-2299 21.196363
-2298 21.181075
-2297 21.167135
-2296 21.147240
-2295 21.135345
-2294 21.115564
-2293 21.103331
-2292 21.085818
-2291 21.071101
-2290 21.050069
-2289 21.035091
-2288 21.021299
-2287 21.004571
-2286 20.988212
-2285 20.968717
-2284 20.955001
-2283 20.940659
-2282 20.927346
-2281 20.914549
-2280 20.903626
-2279 20.888438
-2278 20.877173
-2277 20.860935
-2276 20.845527
-2275 20.830390
-2274 20.818863
-2273 20.803408
-2272 20.787097
-2271 20.771336
-2270 20.756996
-2269 20.743483
-2268 20.728980
-2267 20.710661
-2266 20.696003
-2265 20.682193
-2264 20.665110
-2263 20.648968
-2262 20.634021
-2261 20.615251
-2260 20.600637
-2259 20.588166
-2258 20.571359
-2257 20.554945
-2256 20.537477
-2255 20.521801
-2254 20.506319
-2253 20.489488
-2252 20.474910
-2251 20.461894
-2250 20.446605
-2249 20.432074
-2248 20.419314
-2247 20.402760
-2246 20.386588
-2245 20.376584
-2244 20.362990
-2243 20.351218
-2242 20.333900
-2241 20.321699
-2240 20.305925
-2239 20.293523
-2238 20.277295
-2237 20.267222
-2236 20.250626
-2235 20.233139
-2234 20.218735
-2233 20.203558
-2232 20.188944
-2231 20.173722
-2230 20.161108
-2229 20.143681
-2228 20.130692
-2227 20.112551
-2226 20.098010
-2225 20.084202
-2224 20.069137
-2223 20.049788
-2222 20.036211
-2221 20.018657
-2220 20.003559
-2219 19.989737
-2218 19.976652
-2217 19.963711
-2216 19.949433
-2215 19.934983
-2214 19.923316
-2213 19.906359
-2212 19.892682
-2211 19.875218
-2210 19.863670
-2209 19.847720
-2208 19.834017
-2207 19.815028
-2206 19.803407
-2205 19.783414
-2204 19.775681
-2203 19.758434
-2202 19.744383
-2201 19.734142
-2200 19.716817
-2199 19.703802
-2198 19.688922
-2197 19.673491
-2196 19.660013
-2195 19.646299
-2194 19.632882
-2193 19.616578
-2192 19.600892
-2191 19.583530
-2190 19.570623
-2189 19.554146
-2188 19.537668
-2187 19.527645
-2186 19.514611
-2185 19.499674
-2184 19.487006
-2183 19.470750
-2182 19.457916
-2181 19.442689
-2180 19.432041
-2179 19.416176
-2178 19.401822
-2177 19.387471
-2176 19.370570
-2175 19.356176
-2174 19.343625
-2173 19.326824
-2172 19.309743
-2171 19.297712
-2170 19.284380
-2169 19.269686
-2168 19.250124
-2167 19.237581
-2166 19.222370
-2165 19.205757
-2164 19.193382
-2163 19.179644
-2162 19.163833
-2161 19.150886
-2160 19.136565
-2159 19.123390
-2158 19.111488
-2157 19.094909
-2156 19.080398
-2155 19.066006
-2154 19.054300
-2153 19.042794
-2152 19.030585
-2151 19.016267
-2150 19.003026
-2149 18.991759
-2148 18.978025
-2147 18.965091
-2146 18.948517
-2145 18.933431
-2144 18.922983
-2143 18.905130
-2142 18.895169
-2141 18.876440
-2140 18.859481
-2139 18.848099
-2138 18.832823
-2137 18.816946
-2136 18.801751
-2135 18.788134
-2134 18.775029
-2133 18.757036
-2132 18.745928
-2131 18.729539
-2130 18.716933
-2129 18.700343
-2128 18.685871
-2127 18.670673
-2126 18.657432
-2125 18.639586
-2124 18.624677
-2123 18.608907
-2122 18.595855
-2121 18.581915
-2120 18.572003
-2119 18.560687
-2118 18.552262
-2117 18.539694
-2116 18.525859
-2115 18.512097
-2114 18.502876
-2113 18.488194
-2112 18.473749
-2111 18.462016
-2110 18.447477
-2109 18.433036
-2108 18.420691
-2107 18.406119
-2106 18.393164
-2105 18.376559
-2104 18.365595
-2103 18.348714
-2102 18.337838
-2101 18.323066
-2100 18.309873
-2099 18.294646
-2098 18.281750
-2097 18.265956
-2096 18.248764
-2095 18.235223
-2094 18.222250
-2093 18.206783
-2092 18.191382
-2091 18.177848
-2090 18.161083
-2089 18.147339
-2088 18.132295
-2087 18.116989
-2086 18.102373
-2085 18.087447
-2084 18.074058
-2083 18.061938
-2082 18.049884
-2081 18.036460
-2080 18.024215
-2079 18.015727
-2078 18.000887
-2077 17.991869
-2076 17.980116
-2075 17.965911
-2074 17.952100
-2073 17.938544
-2072 17.924783
-2071 17.915124
-2070 17.898389
-2069 17.884713
-2068 17.874379
-2067 17.857896
-2066 17.845261
-2065 17.828933
-2064 17.818110
-2063 17.803727
-2062 17.790935
-2061 17.775973
-2060 17.761665
-2059 17.748162
-2058 17.732036
-2057 17.718797
-2056 17.705624
-2055 17.687298
-2054 17.674679
-2053 17.662153
-2052 17.645539
-2051 17.630312
-2050 17.616065
-2049 17.606163
-2048 17.593800
-2047 17.581241
-2046 17.569358
-2045 17.556062
-2044 17.541224
-2043 17.528807
-2042 17.516479
-2041 17.502210
-2040 17.488560
-2039 17.476195
-2038 17.465641
-2037 17.453735
-2036 17.443715
-2035 17.427198
-2034 17.417781
-2033 17.406874
-2032 17.390396
-2031 17.380359
-2030 17.367210
-2029 17.354884
-2028 17.339073
-2027 17.329138
-2026 17.312609
-2025 17.299348
-2024 17.288121
-2023 17.272691
-2022 17.259452
-2021 17.244256
-2020 17.234918
-2019 17.218547
-2018 17.205711
-2017 17.191351
-2016 17.175417
-2015 17.163689
-2014 17.148844
-2013 17.134587
-2012 17.119376
-2011 17.108521
-2010 17.096197
-2009 17.082877
-2008 17.071727
-2007 17.062104
-2006 17.048360
-2005 17.034446
-2004 17.021661
-2003 17.007770
-2002 16.996067
-2001 16.983561
-2000 16.968823
-1999 16.955141
-1998 16.942545
-1997 16.926972
-1996 16.915974
-1995 16.900698
-1994 16.888038
-1993 16.876457
-1992 16.867509
-1991 16.852086
-1990 16.842777
-1989 16.830369
-1988 16.815002
-1987 16.804066
-1986 16.790458
-1985 16.776813
-1984 16.765588
-1983 16.753767
-1982 16.738237
-1981 16.726181
-1980 16.711156
-1979 16.698792
-1978 16.684942
-1977 16.672208
-1976 16.658225
-1975 16.644835
-1974 16.633651
-1973 16.622502
-1972 16.611316
-1971 16.600769
-1970 16.589134
-1969 16.576810
-1968 16.561992
-1967 16.551177
-1966 16.537284
-1965 16.524440
-1964 16.510698
-1963 16.499653
-1962 16.484739
-1961 16.470870
-1960 16.459724
-1959 16.447827
-1958 16.433781
-1957 16.422515
-1956 16.407339
-1955 16.394932
-1954 16.381253
-1953 16.365427
-1952 16.353156
-1951 16.339453
-1950 16.324629
-1949 16.314353
-1948 16.305243
-1947 16.291905
-1946 16.281863
-1945 16.266988
-1944 16.254118
-1943 16.243615
-1942 16.231816
-1941 16.218786
-1940 16.207210
-1939 16.193811
-1938 16.181674
-1937 16.167326
-1936 16.153936
-1935 16.144688
-1934 16.132963
-1933 16.123250
-1932 16.110212
-1931 16.100937
-1930 16.087339
-1929 16.075372
-1928 16.064479
-1927 16.052057
-1926 16.038630
-1925 16.024284
-1924 16.012789
-1923 15.999466
-1922 15.990777
-1921 15.976491
-1920 15.962313
-1919 15.953845
-1918 15.938840
-1917 15.926749
-1916 15.914536
-1915 15.899259
-1914 15.884212
-1913 15.873962
-1912 15.861967
-1911 15.847215
-1910 15.832272
-1909 15.820507
-1908 15.807191
-1907 15.794691
-1906 15.777332
-1905 15.771376
-1904 15.759595
-1903 15.747245
-1902 15.738323
-1901 15.724317
-1900 15.713059
-1899 15.701417
-1898 15.688942
-1897 15.675548
-1896 15.663023
-1895 15.653566
-1894 15.643607
-1893 15.631832
-1892 15.621522
-1891 15.612275
-1890 15.599721
-1889 15.587533
-1888 15.578008
-1887 15.566104
-1886 15.552658
-1885 15.542957
-1884 15.531337
-1883 15.516089
-1882 15.506721
-1881 15.492247
-1880 15.481098
-1879 15.466969
-1878 15.455115
-1877 15.442876
-1876 15.433299
-1875 15.418526
-1874 15.407015
-1873 15.392826
-1872 15.380447
-1871 15.366742
-1870 15.354722
-1869 15.344312
-1868 15.330266
-1867 15.319247
-1866 15.304574
-1865 15.292866
-1864 15.278665
-1863 15.268741
-1862 15.253901
-1861 15.239938
-1860 15.229872
-1859 15.217797
-1858 15.206885
-1857 15.195800
-1856 15.184195
-1855 15.171357
-1854 15.162258
-1853 15.153407
-1852 15.142342
-1851 15.133389
-1850 15.122855
-1849 15.111404
-1848 15.101893
-1847 15.089607
-1846 15.079541
-1845 15.067504
-1844 15.055141
-1843 15.044674
-1842 15.032189
-1841 15.018834
-1840 15.007214
-1839 14.995620
-1838 14.983083
-1837 14.973895
-1836 14.959380
-1835 14.947695
-1834 14.934593
-1833 14.922552
-1832 14.910901
-1831 14.898482
-1830 14.888404
-1829 14.873458
-1828 14.860793
-1827 14.847797
-1826 14.837163
-1825 14.823843
-1824 14.810077
-1823 14.799456
-1822 14.785839
-1821 14.773391
-1820 14.760042
-1819 14.748099
-1818 14.735132
-1817 14.722289
-1816 14.709092
-1815 14.695690
-1814 14.681967
-1813 14.675267
-1812 14.667846
-1811 14.658605
-1810 14.649392
-1809 14.638689
-1808 14.628743
-1807 14.618983
-1806 14.609955
-1805 14.598863
-1804 14.587020
-1803 14.575043
-1802 14.564554
-1801 14.555156
-1800 14.543074
-1799 14.532934
-1798 14.519358
-1797 14.506780
-1796 14.495641
-1795 14.484058
-1794 14.473073
-1793 14.459030
-1792 14.447074
-1791 14.436385
-1790 14.425762
-1789 14.413440
-1788 14.398695
-1787 14.388599
-1786 14.377497
-1785 14.364645
-1784 14.352921
-1783 14.339072
-1782 14.327577
-1781 14.317169
-1780 14.301718
-1779 14.291294
-1778 14.278985
-1777 14.267202
-1776 14.254274
-1775 14.242507
-1774 14.228533
-1773 14.216366
-1772 14.202817
-1771 14.192989
-1770 14.182432
-1769 14.171824
-1768 14.161548
-1767 14.150223
-1766 14.138209
-1765 14.130264
-1764 14.122026
-1763 14.112412
-1762 14.100901
-1761 14.092166
-1760 14.081908
-1759 14.070834
-1758 14.060675
-1757 14.050239
-1756 14.038682
-1755 14.028271
-1754 14.017518
-1753 14.006464
-1752 13.994155
-1751 13.981730
-1750 13.974239
-1749 13.961078
-1748 13.950102
-1747 13.937905
-1746 13.926230
-1745 13.911803
-1744 13.900629
-1743 13.891073
-1742 13.879950
-1741 13.864854
-1740 13.856620
-1739 13.842636
-1738 13.832926
-1737 13.820531
-1736 13.807070
-1735 13.796059
-1734 13.783043
-1733 13.771440
-1732 13.760114
-1731 13.747072
-1730 13.734377
-1729 13.720052
-1728 13.712420
-1727 13.702193
-1726 13.692375
-1725 13.682774
-1724 13.670054
-1723 13.660384
-1722 13.649326
-1721 13.639153
-1720 13.625952
-1719 13.615758
-1718 13.606555
-1717 13.600913
-1716 13.590582
-1715 13.579394
-1714 13.571837
-1713 13.561742
-1712 13.549502
-1711 13.540442
-1710 13.530493
-1709 13.516078
-1708 13.505861
-1707 13.495468
-1706 13.485088
-1705 13.474659
-1704 13.463603
-1703 13.452389
-1702 13.442811
-1701 13.429791
-1700 13.419588
-1699 13.407051
-1698 13.397066
-1697 13.386846
-1696 13.372722
-1695 13.363621
-1694 13.348957
-1693 13.339852
-1692 13.327576
-1691 13.316893
-1690 13.303670
-1689 13.293832
-1688 13.282248
-1687 13.270040
-1686 13.258221
-1685 13.244764
-1684 13.234328
-1683 13.225648
-1682 13.217501
-1681 13.207303
-1680 13.197286
-1679 13.187130
-1678 13.176640
-1677 13.164834
-1676 13.156650
-1675 13.143522
-1674 13.132357
-1673 13.121348
-1672 13.111198
-1671 13.104708
-1670 13.095453
-1669 13.084363
-1668 13.074025
-1667 13.067142
-1666 13.058144
-1665 13.044204
-1664 13.037875
-1663 13.025639
-1662 13.016937
-1661 13.006730
-1660 12.993318
-1659 12.983979
-1658 12.972596
-1657 12.963177
-1656 12.951447
-1655 12.942115
-1654 12.931739
-1653 12.917869
-1652 12.908795
-1651 12.897248
-1650 12.887075
-1649 12.877726
-1648 12.866584
-1647 12.853945
-1646 12.842510
-1645 12.830795
-1644 12.819784
-1643 12.810049
-1642 12.796712
-1641 12.785774
-1640 12.773650
-1639 12.765268
-1638 12.756845
-1637 12.747506
-1636 12.738587
-1635 12.728620
-1634 12.720084
-1633 12.709903
-1632 12.700295
-1631 12.687687
-1630 12.679642
-1629 12.667323
-1628 12.659632
-1627 12.645550
-1626 12.636018
-1625 12.628738
-1624 12.620606
-1623 12.610263
-1622 12.601167
-1621 12.589717
-1620 12.581487
-1619 12.570308
-1618 12.560836
-1617 12.552623
-1616 12.540567
-1615 12.530131
-1614 12.522108
-1613 12.511021
-1612 12.500822
-1611 12.488517
-1610 12.481504
-1609 12.469512
-1608 12.458295
-1607 12.449032
-1606 12.437433
-1605 12.425860
-1604 12.415756
-1603 12.405589
-1602 12.393958
-1601 12.384866
-1600 12.374361
-1599 12.363216
-1598 12.350792
-1597 12.341310
-1596 12.328867
-1595 12.320781
-1594 12.312170
-1593 12.303007
-1592 12.295155
-1591 12.285614
-1590 12.274788
-1589 12.265898
-1588 12.256939
-1587 12.245709
-1586 12.236224
-1585 12.227968
-1584 12.216599
-1583 12.205008
-1582 12.196913
-1581 12.188632
-1580 12.181788
-1579 12.170299
-1578 12.163322
-1577 12.153962
-1576 12.142238
-1575 12.134128
-1574 12.123245
-1573 12.112394
-1572 12.104221
-1571 12.093704
-1570 12.081941
-1569 12.074351
-1568 12.064608
-1567 12.054630
-1566 12.043952
-1565 12.031780
-1564 12.022454
-1563 12.010358
-1562 12.001752
-1561 11.990164
-1560 11.980813
-1559 11.971633
-1558 11.960488
-1557 11.949803
-1556 11.938730
-1555 11.928688
-1554 11.917968
-1553 11.907479
-1552 11.897947
-1551 11.886586
-1550 11.875407
-1549 11.866021
-1548 11.857644
-1547 11.848553
-1546 11.842673
-1545 11.835232
-1544 11.827167
-1543 11.817178
-1542 11.809128
-1541 11.801362
-1540 11.791456
-1539 11.784002
-1538 11.773258
-1537 11.765275
-1536 11.753700
-1535 11.744544
-1534 11.737184
-1533 11.726834
-1532 11.716424
-1531 11.709242
-1530 11.699598
-1529 11.688999
-1528 11.677552
-1527 11.668482
-1526 11.657780
-1525 11.647779
-1524 11.639272
-1523 11.629024
-1522 11.616968
-1521 11.608482
-1520 11.596100
-1519 11.589434
-1518 11.576505
-1517 11.566728
-1516 11.558998
-1515 11.548975
-1514 11.538799
-1513 11.529875
-1512 11.519576
-1511 11.510130
-1510 11.500057
-1509 11.491420
-1508 11.481092
-1507 11.470895
-1506 11.460760
-1505 11.450589
-1504 11.440544
-1503 11.429890
-1502 11.419328
-1501 11.409618
-1500 11.402304
-1499 11.393942
-1498 11.385399
-1497 11.377928
-1496 11.369595
-1495 11.361344
-1494 11.354180
-1493 11.344307
-1492 11.334753
-1491 11.328187
-1490 11.317601
-1489 11.309667
-1488 11.300087
-1487 11.288774
-1486 11.278736
-1485 11.270920
-1484 11.260715
-1483 11.252415
-1482 11.242796
-1481 11.233286
-1480 11.225195
-1479 11.217218
-1478 11.206515
-1477 11.197740
-1476 11.189411
-1475 11.177193
-1474 11.167486
-1473 11.158871
-1472 11.150278
-1471 11.140081
-1470 11.129443
-1469 11.121492
-1468 11.111096
-1467 11.100870
-1466 11.091797
-1465 11.082479
-1464 11.071959
-1463 11.061973
-1462 11.054016
-1461 11.045241
-1460 11.036065
-1459 11.026164
-1458 11.017754
-1457 11.007776
-1456 10.997246
-1455 10.989463
-1454 10.982751
-1453 10.976372
-1452 10.967662
-1451 10.960185
-1450 10.952595
-1449 10.943534
-1448 10.935492
-1447 10.928704
-1446 10.918385
-1445 10.909193
-1444 10.900920
-1443 10.892604
-1442 10.885535
-1441 10.876093
-1440 10.865463
-1439 10.859449
-1438 10.849299
-1437 10.841552
-1436 10.829912
-1435 10.821784
-1434 10.813254
-1433 10.804809
-1432 10.793677
-1431 10.784624
-1430 10.776265
-1429 10.766552
-1428 10.756384
-1427 10.748338
-1426 10.741979
-1425 10.731539
-1424 10.723081
-1423 10.715365
-1422 10.704663
-1421 10.697795
-1420 10.687260
-1419 10.677741
-1418 10.670905
-1417 10.661836
-1416 10.653466
-1415 10.642679
-1414 10.634123
-1413 10.626009
-1412 10.616742
-1411 10.606320
-1410 10.598044
-1409 10.587717
-1408 10.579112
-1407 10.569388
-1406 10.558645
-1405 10.550921
-1404 10.544738
-1403 10.536774
-1402 10.529104
-1401 10.521849
-1400 10.513588
-1399 10.505696
-1398 10.498710
-1397 10.489403
-1396 10.481602
-1395 10.472500
-1394 10.465218
-1393 10.454747
-1392 10.449014
-1391 10.439087
-1390 10.429950
-1389 10.421428
-1388 10.410836
-1387 10.403352
-1386 10.393391
-1385 10.385011
-1384 10.376143
-1383 10.367620
-1382 10.359236
-1381 10.350812
-1380 10.341546
-1379 10.332630
-1378 10.321183
-1377 10.313706
-1376 10.304417
-1375 10.295111
-1374 10.285474
-1373 10.275921
-1372 10.267729
-1371 10.260013
-1370 10.250868
-1369 10.244015
-1368 10.234045
-1367 10.224283
-1366 10.216490
-1365 10.207808
-1364 10.200394
-1363 10.190744
-1362 10.181809
-1361 10.172324
-1360 10.163466
-1359 10.153914
-1358 10.143115
-1357 10.137730
-1356 10.131522
-1355 10.124118
-1354 10.116905
-1353 10.110287
-1352 10.101817
-1351 10.093898
-1350 10.085557
-1349 10.078219
-1348 10.070994
-1347 10.061586
-1346 10.055263
-1345 10.045270
-1344 10.038031
-1343 10.027269
-1342 10.021693
-1341 10.012789
-1340 10.002666
-1339 9.994978
-1338 9.985744
-1337 9.977803
-1336 9.968335
-1335 9.958049
-1334 9.949905
-1333 9.942717
-1332 9.935133
-1331 9.925115
-1330 9.914506
-1329 9.904782
-1328 9.896472
-1327 9.890064
-1326 9.879071
-1325 9.870012
-1324 9.862811
-1323 9.851857
-1322 9.843487
-1321 9.834552
-1320 9.826392
-1319 9.816686
-1318 9.807564
-1317 9.799747
-1316 9.789847
-1315 9.780522
-1314 9.772126
-1313 9.761367
-1312 9.752850
-1311 9.744255
-1310 9.734863
-1309 9.724446
-1308 9.715826
-1307 9.710056
-1306 9.702603
-1305 9.696053
-1304 9.687576
-1303 9.679134
-1302 9.672551
-1301 9.663545
-1300 9.656193
-1299 9.647872
-1298 9.638649
-1297 9.630790
-1296 9.624774
-1295 9.617130
-1294 9.609628
-1293 9.602154
-1292 9.592894
-1291 9.584856
-1290 9.577191
-1289 9.569742
-1288 9.560547
-1287 9.552886
-1286 9.545223
-1285 9.535998
-1284 9.529540
-1283 9.519308
-1282 9.512526
-1281 9.503431
-1280 9.494849
-1279 9.485069
-1278 9.478091
-1277 9.469577
-1276 9.460895
-1275 9.451139
-1274 9.443121
-1273 9.433071
-1272 9.425769
-1271 9.417180
-1270 9.408277
-1269 9.399005
-1268 9.388627
-1267 9.382510
-1266 9.372747
-1265 9.362605
-1264 9.355732
-1263 9.345760
-1262 9.337590
-1261 9.327525
-1260 9.317649
-1259 9.307370
-1258 9.302806
-1257 9.296462
-1256 9.289226
-1255 9.281250
-1254 9.273586
-1253 9.266976
-1252 9.257722
-1251 9.250512
-1250 9.242171
-1249 9.235946
-1248 9.226525
-1247 9.218129
-1246 9.209955
-1245 9.201732
-1244 9.194002
-1243 9.186365
-1242 9.178843
-1241 9.167023
-1240 9.160898
-1239 9.151091
-1238 9.142459
-1237 9.135112
-1236 9.126082
-1235 9.117352
-1234 9.107365
-1233 9.101393
-1232 9.092970
-1231 9.084179
-1230 9.074494
-1229 9.066877
-1228 9.055364
-1227 9.047953
-1226 9.039079
-1225 9.029540
-1224 9.020478
-1223 9.011748
-1222 9.003197
-1221 8.994736
-1220 8.985675
-1219 8.976792
-1218 8.968766
-1217 8.959996
-1216 8.950718
-1215 8.940328
-1214 8.932552
-1213 8.921884
-1212 8.914036
-1211 8.906746
-1210 8.898288
-1209 8.889727
-1208 8.879938
-1207 8.875382
-1206 8.869327
-1205 8.862626
-1204 8.856228
-1203 8.849682
-1202 8.842174
-1201 8.835157
-1200 8.829090
-1199 8.820471
-1198 8.813026
-1197 8.805285
-1196 8.798859
-1195 8.791986
-1194 8.781804
-1193 8.775432
-1192 8.767849
-1191 8.757962
-1190 8.749450
-1189 8.743475
-1188 8.735438
-1187 8.725552
-1186 8.718852
-1185 8.708513
-1184 8.702180
-1183 8.691963
-1182 8.686746
-1181 8.676720
-1180 8.668405
-1179 8.659920
-1178 8.652100
-1177 8.642125
-1176 8.634604
-1175 8.624995
-1174 8.617278
-1173 8.606914
-1172 8.600064
-1171 8.592162
-1170 8.581961
-1169 8.573534
-1168 8.564727
-1167 8.556034
-1166 8.548228
-1165 8.540356
-1164 8.529961
-1163 8.521726
-1162 8.512085
-1161 8.503890
-1160 8.494431
-1159 8.485500
-1158 8.476817
-1157 8.466781
-1156 8.461450
-1155 8.454755
-1154 8.448481
-1153 8.441260
-1152 8.434170
-1151 8.425601
-1150 8.419472
-1149 8.409328
-1148 8.402245
-1147 8.396388
-1146 8.388607
-1145 8.379785
-1144 8.372659
-1143 8.363856
-1142 8.353762
-1141 8.347302
-1140 8.338498
-1139 8.330299
-1138 8.320946
-1137 8.313523
-1136 8.306438
-1135 8.297282
-1134 8.289352
-1133 8.278997
-1132 8.271888
-1131 8.264139
-1130 8.253815
-1129 8.245475
-1128 8.238082
-1127 8.228095
-1126 8.218774
-1125 8.211410
-1124 8.203658
-1123 8.194329
-1122 8.185298
-1121 8.175961
-1120 8.167201
-1119 8.159422
-1118 8.148972
-1117 8.140255
-1116 8.133399
-1115 8.123293
-1114 8.115034
-1113 8.104471
-1112 8.098430
-1111 8.089350
-1110 8.082228
-1109 8.074179
-1108 8.065525
-1107 8.057222
-1106 8.051039
-1105 8.045595
-1104 8.039565
-1103 8.032647
-1102 8.027047
-1101 8.018877
-1100 8.012154
-1099 8.005767
-1098 7.999095
-1097 7.991800
-1096 7.983352
-1095 7.976575
-1094 7.969372
-1093 7.961447
-1092 7.953411
-1091 7.943983
-1090 7.937097
-1089 7.929721
-1088 7.922754
-1087 7.913618
-1086 7.905936
-1085 7.899147
-1084 7.889893
-1083 7.881196
-1082 7.872537
-1081 7.865438
-1080 7.857967
-1079 7.849669
-1078 7.839583
-1077 7.832368
-1076 7.821910
-1075 7.814304
-1074 7.807194
-1073 7.798302
-1072 7.789892
-1071 7.781137
-1070 7.773795
-1069 7.764212
-1068 7.757620
-1067 7.747615
-1066 7.740112
-1065 7.731900
-1064 7.722989
-1063 7.714151
-1062 7.704523
-1061 7.697208
-1060 7.687805
-1059 7.679621
-1058 7.670176
-1057 7.660134
-1056 7.653764
-1055 7.647012
-1054 7.641186
-1053 7.633265
-1052 7.626539
-1051 7.619389
-1050 7.611909
-1049 7.605522
-1048 7.596230
-1047 7.590443
-1046 7.583449
-1045 7.573199
-1044 7.567568
-1043 7.558563
-1042 7.550212
-1041 7.542217
-1040 7.533982
-1039 7.526356
-1038 7.519269
-1037 7.509440
-1036 7.502267
-1035 7.492416
-1034 7.487409
-1033 7.477566
-1032 7.469307
-1031 7.462123
-1030 7.451968
-1029 7.445093
-1028 7.437313
-1027 7.427805
-1026 7.418041
-1025 7.411401
-1024 7.402449
-1023 7.393031
-1022 7.383947
-1021 7.376840
-1020 7.368110
-1019 7.360065
-1018 7.351237
-1017 7.341002
-1016 7.334198
-1015 7.324439
-1014 7.316434
-1013 7.307937
-1012 7.297999
-1011 7.289455
-1010 7.280591
-1009 7.271527
-1008 7.263345
-1007 7.256508
-1006 7.248276
-1005 7.239789
-1004 7.234810
-1003 7.229516
-1002 7.223887
-1001 7.217305
-1000 7.211797
-999 7.204668
-998 7.198385
-997 7.191447
-996 7.184308
-995 7.176157
-994 7.170345
-993 7.163156
-992 7.154926
-991 7.148891
-990 7.140533
-989 7.134431
-988 7.127410
-987 7.119115
-986 7.110479
-985 7.103837
-984 7.094737
-983 7.088311
-982 7.078675
-981 7.071378
-980 7.063848
-979 7.054144
-978 7.046080
-977 7.039578
-976 7.031281
-975 7.023817
-974 7.016094
-973 7.006521
-972 6.997585
-971 6.989745
-970 6.982875
-969 6.973275
-968 6.965958
-967 6.958004
-966 6.949545
-965 6.940356
-964 6.931060
-963 6.924772
-962 6.917179
-961 6.906904
-960 6.899059
-959 6.891357
-958 6.882820
-957 6.873204
-956 6.865654
-955 6.856528
-954 6.847370
-953 6.839243
-952 6.834411
-951 6.828288
-950 6.822284
-949 6.813787
-948 6.806407
-947 6.799149
-946 6.793827
-945 6.784754
-944 6.777600
-943 6.771005
-942 6.764528
-941 6.754517
-940 6.747430
-939 6.738592
-938 6.732540
-937 6.724132
-936 6.717678
-935 6.709332
-934 6.700756
-933 6.692764
-932 6.685024
-931 6.677413
-930 6.668912
-929 6.658658
-928 6.651606
-927 6.643558
-926 6.636211
-925 6.627073
-924 6.618790
-923 6.611135
-922 6.603597
-921 6.595308
-920 6.586812
-919 6.578930
-918 6.570066
-917 6.559579
-916 6.552813
-915 6.545055
-914 6.537079
-913 6.526476
-912 6.519072
-911 6.511563
-910 6.501332
-909 6.492994
-908 6.485967
-907 6.477016
-906 6.467826
-905 6.458232
-904 6.450142
-903 6.439876
-902 6.432638
-901 6.425506
-900 6.418987
-899 6.414921
-898 6.409316
-897 6.403284
-896 6.397330
-895 6.391166
-894 6.385595
-893 6.377515
-892 6.372167
-891 6.364616
-890 6.356608
-889 6.350848
-888 6.342998
-887 6.336274
-886 6.328579
-885 6.322763
-884 6.314626
-883 6.307372
-882 6.300889
-881 6.292039
-880 6.285488
-879 6.275682
-878 6.270214
-877 6.261474
-876 6.252228
-875 6.244832
-874 6.238384
-873 6.230700
-872 6.221521
-871 6.215553
-870 6.206621
-869 6.198184
-868 6.190279
-867 6.182386
-866 6.173597
-865 6.165463
-864 6.157354
-863 6.150052
-862 6.142553
-861 6.133854
-860 6.125984
-859 6.117766
-858 6.108217
-857 6.101679
-856 6.092413
-855 6.083502
-854 6.076412
-853 6.067402
-852 6.058140
-851 6.049990
-850 6.040149
-849 6.035732
-848 6.030094
-847 6.024612
-846 6.017148
-845 6.009790
-844 6.002911
-843 5.996331
-842 5.989005
-841 5.981545
-840 5.974516
-839 5.965929
-838 5.959336
-837 5.953560
-836 5.943710
-835 5.935833
-834 5.930051
-833 5.919992
-832 5.914056
-831 5.905490
-830 5.897966
-829 5.890747
-828 5.880955
-827 5.874049
-826 5.865242
-825 5.857531
-824 5.849167
-823 5.842324
-822 5.832556
-821 5.826056
-820 5.818695
-819 5.809286
-818 5.800775
-817 5.793931
-816 5.785168
-815 5.775761
-814 5.767538
-813 5.759252
-812 5.752238
-811 5.743179
-810 5.736068
-809 5.727693
-808 5.719868
-807 5.711043
-806 5.703006
-805 5.694659
-804 5.685297
-803 5.677138
-802 5.668368
-801 5.659722
-800 5.651244
-799 5.642238
-798 5.632148
-797 5.627281
-796 5.620741
-795 5.613406
-794 5.608176
-793 5.603631
-792 5.597598
-791 5.591553
-790 5.585785
-789 5.579490
-788 5.573213
-787 5.566664
-786 5.560169
-785 5.552655
-784 5.545480
-783 5.539062
-782 5.531157
-781 5.525908
-780 5.517454
-779 5.510084
-778 5.503784
-777 5.495030
-776 5.488223
-775 5.480487
-774 5.473197
-773 5.466152
-772 5.458251
-771 5.451157
-770 5.442984
-769 5.435559
-768 5.426670
-767 5.420292
-766 5.412790
-765 5.404912
-764 5.396339
-763 5.388109
-762 5.380023
-761 5.373247
-760 5.364862
-759 5.356901
-758 5.349346
-757 5.340710
-756 5.331963
-755 5.324714
-754 5.317142
-753 5.309179
-752 5.300459
-751 5.293196
-750 5.283403
-749 5.275087
-748 5.267252
-747 5.257850
-746 5.250845
-745 5.245394
-744 5.239927
-743 5.233568
-742 5.227563
-741 5.218983
-740 5.212944
-739 5.206618
-738 5.199092
-737 5.191037
-736 5.184867
-735 5.176580
-734 5.170914
-733 5.161647
-732 5.154831
-731 5.148757
-730 5.138892
-729 5.131336
-728 5.124553
-727 5.118147
-726 5.109504
-725 5.101427
-724 5.093051
-723 5.084642
-722 5.076706
-721 5.070537
-720 5.061422
-719 5.053943
-718 5.044933
-717 5.037751
-716 5.030464
-715 5.020606
-714 5.013001
-713 5.005132
-712 4.996584
-711 4.988078
-710 4.981362
-709 4.971834
-708 4.965273
-707 4.956391
-706 4.948358
-705 4.939868
-704 4.931787
-703 4.922659
-702 4.914895
-701 4.906197
-700 4.898157
-699 4.889767
-698 4.881425
-697 4.872353
-696 4.862631
-695 4.856943
-694 4.850713
-693 4.844852
-692 4.837911
-691 4.830483
-690 4.822557
-689 4.817650
-688 4.811263
-687 4.806657
-686 4.800493
-685 4.793339
-684 4.788632
-683 4.780582
-682 4.774804
-681 4.767694
-680 4.760344
-679 4.754674
-678 4.748111
-677 4.740837
-676 4.732787
-675 4.726662
-674 4.718524
-673 4.710540
-672 4.703158
-671 4.697330
-670 4.689720
-669 4.682556
-668 4.673172
-667 4.667193
-666 4.660122
-665 4.650939
-664 4.643490
-663 4.636700
-662 4.627738
-661 4.620056
-660 4.612090
-659 4.604158
-658 4.597096
-657 4.588347
-656 4.581555
-655 4.573072
-654 4.565120
-653 4.556114
-652 4.549999
-651 4.540609
-650 4.533301
-649 4.525046
-648 4.517073
-647 4.507679
-646 4.499397
-645 4.492504
-644 4.486913
-643 4.481848
-642 4.474708
-641 4.468540
-640 4.462206
-639 4.454889
-638 4.448518
-637 4.441970
-636 4.433260
-635 4.426384
-634 4.419853
-633 4.411883
-632 4.405024
-631 4.398588
-630 4.390772
-629 4.382227
-628 4.375983
-627 4.367895
-626 4.358819
-625 4.352378
-624 4.344114
-623 4.336141
-622 4.328697
-621 4.320522
-620 4.312691
-619 4.305283
-618 4.297314
-617 4.288237
-616 4.280169
-615 4.273312
-614 4.264480
-613 4.257193
-612 4.248095
-611 4.241227
-610 4.233598
-609 4.223842
-608 4.215937
-607 4.208468
-606 4.201441
-605 4.192895
-604 4.184194
-603 4.175098
-602 4.167431
-601 4.159087
-600 4.151302
-599 4.142170
-598 4.133945
-597 4.125308
-596 4.115575
-595 4.111254
-594 4.105205
-593 4.099246
-592 4.091932
-591 4.085419
-590 4.078808
-589 4.074114
-588 4.068087
-587 4.062062
-586 4.056483
-585 4.050075
-584 4.043831
-583 4.037786
-582 4.031973
-581 4.024167
-580 4.017933
-579 4.012342
-578 4.004622
-577 3.997016
-576 3.989952
-575 3.984135
-574 3.977575
-573 3.968031
-572 3.962291
-571 3.954695
-570 3.945915
-569 3.939271
-568 3.932145
-567 3.924479
-566 3.917520
-565 3.909872
-564 3.902100
-563 3.894393
-562 3.885759
-561 3.879875
-560 3.871914
-559 3.863817
-558 3.856455
-557 3.848875
-556 3.841152
-555 3.831897
-554 3.825085
-553 3.817270
-552 3.809535
-551 3.801018
-550 3.793891
-549 3.785124
-548 3.777225
-547 3.768404
-546 3.759467
-545 3.752098
-544 3.746609
-543 3.741736
-542 3.735010
-541 3.729108
-540 3.723105
-539 3.716514
-538 3.709030
-537 3.702841
-536 3.696044
-535 3.688572
-534 3.682023
-533 3.675107
-532 3.667221
-531 3.659869
-530 3.652518
-529 3.645505
-528 3.638508
-527 3.630744
-526 3.622829
-525 3.614774
-524 3.607887
-523 3.599435
-522 3.592307
-521 3.584041
-520 3.577141
-519 3.568004
-518 3.560232
-517 3.553188
-516 3.545168
-515 3.538248
-514 3.529181
-513 3.520117
-512 3.512877
-511 3.505003
-510 3.497719
-509 3.489437
-508 3.480478
-507 3.472655
-506 3.464715
-505 3.457618
-504 3.449038
-503 3.440610
-502 3.432639
-501 3.424243
-500 3.415738
-499 3.407236
-498 3.397777
-497 3.390579
-496 3.384640
-495 3.378941
-494 3.375283
-493 3.370527
-492 3.365828
-491 3.359440
-490 3.354551
-489 3.348067
-488 3.342398
-487 3.336031
-486 3.329827
-485 3.323692
-484 3.315875
-483 3.310246
-482 3.302555
-481 3.296282
-480 3.288962
-479 3.283331
-478 3.275670
-477 3.268241
-476 3.262403
-475 3.253438
-474 3.246532
-473 3.239080
-472 3.231938
-471 3.225416
-470 3.216397
-469 3.210829
-468 3.202644
-467 3.194310
-466 3.186615
-465 3.179359
-464 3.172473
-463 3.164878
-462 3.157604
-461 3.150369
-460 3.141546
-459 3.132990
-458 3.126470
-457 3.118134
-456 3.111056
-455 3.102399
-454 3.095332
-453 3.086823
-452 3.078046
-451 3.069820
-450 3.064112
-449 3.058776
-448 3.052868
-447 3.047543
-446 3.041091
-445 3.034533
-444 3.027510
-443 3.021592
-442 3.014880
-441 3.007763
-440 3.001397
-439 2.994311
-438 2.986737
-437 2.980210
-436 2.972179
-435 2.965027
-434 2.958460
-433 2.950746
-432 2.943837
-431 2.935623
-430 2.928700
-429 2.920458
-428 2.912599
-427 2.905080
-426 2.898839
-425 2.889328
-424 2.883257
-423 2.873810
-422 2.867269
-421 2.859915
-420 2.850812
-419 2.844170
-418 2.836728
-417 2.827549
-416 2.820650
-415 2.811999
-414 2.804925
-413 2.796284
-412 2.788179
-411 2.780379
-410 2.771762
-409 2.763491
-408 2.755123
-407 2.747770
-406 2.741804
-405 2.734950
-404 2.727684
-403 2.720147
-402 2.714952
-401 2.711170
-400 2.706265
-399 2.700854
-398 2.695234
-397 2.690380
-396 2.684451
-395 2.677859
-394 2.672267
-393 2.665251
-392 2.658811
-391 2.653411
-390 2.646730
-389 2.639692
-388 2.632990
-387 2.625352
-386 2.619759
-385 2.612103
-384 2.603995
-383 2.597482
-382 2.590228
-381 2.583391
-380 2.575384
-379 2.567805
-378 2.561095
-377 2.552865
-376 2.546079
-375 2.537715
-374 2.530743
-373 2.523867
-372 2.515221
-371 2.506910
-370 2.500358
-369 2.492244
-368 2.484261
-367 2.476374
-366 2.469429
-365 2.461089
-364 2.454020
-363 2.445734
-362 2.438527
-361 2.429714
-360 2.421998
-359 2.413015
-358 2.404213
-357 2.399048
-356 2.393601
-355 2.388126
-354 2.381870
-353 2.376059
-352 2.369314
-351 2.363899
-350 2.356739
-349 2.349343
-348 2.343527
-347 2.336452
-346 2.328799
-345 2.321707
-344 2.314596
-343 2.307763
-342 2.300007
-341 2.292311
-340 2.285061
-339 2.277430
-338 2.269160
-337 2.262250
-336 2.253816
-335 2.246445
-334 2.238421
-333 2.230251
-332 2.221873
-331 2.215279
-330 2.209985
-329 2.203589
-328 2.198012
-327 2.190488
-326 2.184842
-325 2.177177
-324 2.170437
-323 2.163561
-322 2.157367
-321 2.150046
-320 2.142368
-319 2.135277
-318 2.127757
-317 2.120691
-316 2.113303
-315 2.104748
-314 2.096575
-313 2.093477
-312 2.088430
-311 2.082695
-310 2.077521
-309 2.071238
-308 2.065765
-307 2.058779
-306 2.052541
-305 2.046426
-304 2.039200
-303 2.032441
-302 2.026362
-301 2.018521
-300 2.012232
-299 2.004948
-298 1.997624
-297 1.990348
-296 1.982732
-295 1.975955
-294 1.968447
-293 1.960722
-292 1.953509
-291 1.945227
-290 1.937976
-289 1.930846
-288 1.922916
-287 1.915739
-286 1.907552
-285 1.900051
-284 1.892008
-283 1.884985
-282 1.877125
-281 1.869488
-280 1.861035
-279 1.852877
-278 1.845706
-277 1.837292
-276 1.829724
-275 1.821418
-274 1.812004
-273 1.807415
-272 1.802819
-271 1.796803
-270 1.790976
-269 1.784971
-268 1.778029
-267 1.771947
-266 1.765094
-265 1.758088
-264 1.750932
-263 1.744346
-262 1.735967
-261 1.729803
-260 1.724762
-259 1.719682
-258 1.713430
-257 1.707755
-256 1.701338
-255 1.695561
-254 1.688136
-253 1.682284
-252 1.676091
-251 1.668559
-250 1.662134
-249 1.655285
-248 1.647891
-247 1.641518
-246 1.634033
-245 1.626590
-244 1.620319
-243 1.613021
-242 1.605383
-241 1.598215
-240 1.590595
-239 1.583249
-238 1.575829
-237 1.568100
-236 1.560603
-235 1.553142
-234 1.544903
-233 1.536146
-232 1.531275
-231 1.526305
-230 1.520912
-229 1.515185
-228 1.509269
-227 1.502713
-226 1.496544
-225 1.490201
-224 1.484150
-223 1.476525
-222 1.469277
-221 1.463475
-220 1.455760
-219 1.449033
-218 1.442000
-217 1.433914
-216 1.427251
-215 1.419715
-214 1.411670
-213 1.404605
-212 1.396957
-211 1.389151
-210 1.382196
-209 1.374665
-208 1.366525
-207 1.358791
-206 1.350777
-205 1.343213
-204 1.335670
-203 1.327297
-202 1.318854
-201 1.310861
-200 1.305407
-199 1.299572
-198 1.293574
-197 1.286670
-196 1.279410
-195 1.272917
-194 1.269602
-193 1.265505
-192 1.260346
-191 1.255719
-190 1.249945
-189 1.244193
-188 1.238223
-187 1.232146
-186 1.226216
-185 1.219483
-184 1.212920
-183 1.206635
-182 1.199580
-181 1.193013
-180 1.186581
-179 1.179099
-178 1.171406
-177 1.165251
-176 1.157294
-175 1.150146
-174 1.142917
-173 1.135817
-172 1.127920
-171 1.120300
-170 1.113177
-169 1.105606
-168 1.097875
-167 1.090333
-166 1.082702
-165 1.074966
-164 1.067164
-163 1.059449
-162 1.051534
-161 1.043187
-160 1.035071
-159 1.027522
-158 1.022928
-157 1.017598
-156 1.011779
-155 1.005592
-154 0.999145
-153 0.992163
-152 0.985240
-151 0.976933
-150 0.972630
-149 0.967985
-148 0.962415
-147 0.957304
-146 0.950985
-145 0.944818
-144 0.938498
-143 0.932083
-142 0.924901
-141 0.918310
-140 0.911451
-139 0.904035
-138 0.896807
-137 0.889958
-136 0.882549
-135 0.875279
-134 0.867705
-133 0.860456
-132 0.852854
-131 0.845260
-130 0.837612
-129 0.829686
-128 0.821769
-127 0.813722
-126 0.809685
-125 0.804592
-124 0.798698
-123 0.792605
-122 0.786704
-121 0.780308
-120 0.773511
-119 0.766965
-118 0.760475
-117 0.753243
-116 0.745048
-115 0.740137
-114 0.735760
-113 0.730755
-112 0.724890
-111 0.719085
-110 0.713179
-109 0.706749
-108 0.700470
-107 0.694408
-106 0.687506
-105 0.680996
-104 0.674370
-103 0.667865
-102 0.661165
-101 0.653680
-100 0.646807
-99 0.639454
-98 0.632456
-97 0.623816
-96 0.620223
-95 0.615391
-94 0.610500
-93 0.604716
-92 0.598960
-91 0.592436
-90 0.586447
-89 0.580037
-88 0.573215
-87 0.566507
-86 0.559349
-85 0.552256
-84 0.545450
-83 0.538047
-82 0.531168
-81 0.523893
-80 0.516170
-79 0.508904
-78 0.501207
-77 0.493472
-76 0.486089
-75 0.478353
-74 0.470615
-73 0.462502
-72 0.454250
-71 0.445037
-70 0.439015
-69 0.437337
-68 0.434006
-67 0.429830
-66 0.424853
-65 0.419425
-64 0.413964
-63 0.407755
-62 0.401676
-61 0.395172
-60 0.388079
-59 0.381077
-58 0.373804
-57 0.366523
-56 0.358970
-55 0.351027
-54 0.343273
-53 0.335210
-52 0.326852
-51 0.318647
-50 0.310299
-49 0.301366
-48 0.294665
-47 0.289034
-46 0.282158
-45 0.277616
-44 0.273728
-43 0.268590
-42 0.262926
-41 0.256752
-40 0.250021
-39 0.243020
-38 0.236023
-37 0.228442
-36 0.221041
-35 0.213375
-34 0.205688
-33 0.198079
-32 0.190291
-31 0.181997
-30 0.174913
-29 0.173851
-28 0.170501
-27 0.166203
-26 0.161157
-25 0.155605
-24 0.149582
-23 0.143249
-22 0.136497
-21 0.129725
-20 0.122647
-19 0.115441
-18 0.108077
-17 0.100446
-16 0.094786
-15 0.089923
-14 0.083954
-13 0.078748
-12 0.074825
-11 0.069535
-10 0.063419
-9 0.056557
-8 0.049103
-7 0.041166
-6 0.033846
-5 0.028592
-4 0.024332
-3 0.019160
-2 0.012224
-1 0.007283

